Shackling Uncertainty using Mixed Criticality in Monte-Carlo Tree Search

In the world of embedded systems, optimizing actions with the uncertain costs of multiple resources is a complex challenge. Existing methods include plan building based on Monte Carlo Tree Search (MCTS), an approach that thrives in multiple online planning scenarios. However, these methods often overlook uncertainty in worst-case cost estimations. A system can fail to operate before achieving a critical objective when actual costs exceed optimistic worst-case estimates. Conversely, a system based on pessimistic worst-case estimates would lead to resource over-provisioning even for less critical objectives. To solve similar issues, the Mixed Criticality (MC) approach has been developed in the real-time systems community. In this paper, we propose to extend the MCTS heuristic in three directions. Firstly, we reformulate the concept of MC to account for uncertain worst-case costs. High-criticality tasks must be executed regardless of their uncertain costs. Low-criticality tasks are either executed in low-criticality mode utilizing resources up-to their optimistic worst-case estimates, or executed in high-criticality mode by degrading them, or discarded when resources are scarce. Secondly, although the MC approach was originally developed for real-time systems, focusing primarily on worst-case execution time as the only uncertain resource, our approach extends the concept of resources to deal with several resources at once, such as the time and energy required to perform an action. Finally, we propose an extension of MCTS with MC concepts, which we refer to as $(MC)^2TS$, to efficiently adjust resource allocation to uncertain costs according to the criticality of actions. We demonstrate our approach in an active perception scenario. Our evaluation shows $(MC)^2TS$ outperforms the traditional MCTS regardless of whether the worst case estimates are optimistic or pessimistic.

==> failed_samples_replanning.txt <==
# BUDGET MCTS MC²TS OMC²TS
  600       0.13  0.00   
  650       0.10  0.00   
  700       0.08  0.00   
  750       0.05  0.00   
  800       0.03  0.00   
  850       0.02  0.00   
  900       0.02  0.00   
  950       0.01  0.00   
  1000       0.01  0.00   
  1050       0.01  0.00   
  1100       0.01  0.00   
  1150       0.01  0.00   
  1200       0.00  0.00   
  1250       0.01  0.00   
  1300       0.00  0.00   
  1350       0.01  0.00   
  1400       0.00  0.00   


==> objectives_comp.txt <==
# BUDGET    MCTS MC²TS
  600       6.68  7.65
  6000      6.97  8.31
  60000     7.03  8.80
  600000    7.03  8.86
  6000000   7.02  8.84


==> objectives_opt_replanning.txt <==
# BUDGET MCTS MC²TS OMC²TS
  600       6.35  6.59   
  650       6.62  7.79   
  700       6.91  8.62   
  750       7.21  9.45   
  800       7.39  10.18   
  850       7.69  10.84   
  900       7.65  11.53   
  950       7.75  12.10   
  1000       7.93  12.51   
  1050       7.85  12.73   
  1100       7.90  12.80   
  1150       7.99  12.84   
  1200       7.93  12.87   
  1250       7.93  12.89   
  1300       8.00  12.86   
  1350       7.84  12.86   
  1400       7.91  12.84   


==> objectives_replanning.txt <==
# BUDGET MCTS MC²TS OMC²TS
  600       6.67  7.98   
  650       8.57  9.20   
  700       9.53  10.30   
  750       10.35  11.17   
  800       11.03  11.87   
  850       11.73  12.56   
  900       12.28  13.15   
  950       12.81  13.70   
  1000      12.98  13.87   
  1050      13.15  14.11   
  1100      13.19  14.18   
  1150      13.17  14.17   
  1200      13.16  14.18   
  1250      13.17  14.18   
  1300      13.15  14.18   

